powerROC: An Interactive Web Tool for Sample Size Calculation in Assessing Models' Discriminative Abilities

Rigorous external validation is crucial for assessing the generalizability of prediction models, particularly by evaluating their discrimination (AUROC) on new data. This often involves comparing a new model's AUROC to that of an established reference model. However, many studies rely on arbitrary rules of thumb for sample size calculations, often resulting in underpowered analyses and unreliable conclusions. This paper reviews crucial concepts for accurate sample size determination in AUROC-based external validation studies, making the theory and practice more accessible to researchers and clinicians. We introduce powerROC, an open-source web tool designed to simplify these calculations, enabling both the evaluation of a single model and the comparison of two models. The tool offers guidance on selecting target precision levels and employs flexible approaches, leveraging either pilot data or user-defined probability distributions. We illustrate powerROC's utility through a case study on hospital mortality prediction using the MIMIC database.

==> readme.txt <==
AMIA Latex Template (updated 2016)
------------------

************
This is the latex template for American Medical Informatics Association by Antonio Jimeno Yepes. 
It has been updated from the original version authored by him. 
Modifications has been made to original cls file to address the compilation of the bibliography and some minor additions for the style.
- Tuan Amith
************

Essential Files:

* amia.cls is a latex class file to produce a PDF in the format required by AMIA.

* amia.tex is a latex document which can be used as example of use of amia.cls.
  In addition, the text in this file contains details about the AMIA format requirements.

  If you use dvipdf to produce the final PDF, margins might not follow the instructions of the template.
  You are advised to use "dvipdfm -p letter" instead.

* amia.bib is the latex bibliography file
  It is important to keep the bibliography style "unsrt" so the references follow the citation order.


